JuliaGrid: An Open-Source Julia-Based Framework for Power System State Estimation

Modern electric power systems have an increasingly complex structure due to rise in power demand and integration of diverse energy sources. Monitoring these large-scale systems, which relies on efficient state estimation, represents a challenging computational task and requires efficient simulation tools for power system steady-state analyses. Motivated by this observation, we propose JuliaGrid, an open-source framework written in the Julia programming language, designed for high performance execution across multiple platforms. The framework implements observability analysis, weighted least-squares and least-absolute value estimators, bad data analysis, and various algorithms related to phasor measurements. To complete power system analysis, the framework includes power flow and optimal power flow, enabling measurement generation for the state estimation routines. Leveraging computationally efficient algorithms, JuliaGrid solves large-scale systems across all methods, offering competitive performance compared to other open-source tools. It is specifically designed for quasi-steady-state analysis, with automatic detection and reuse of computed data to boost performance. These capabilities are validated on systems with 10000, 20000 and 70000 buses.

==> boxplot/baddata/10k.txt <==
1   120.557531	128.1242478	152.0395995	175.4427573	200.527274

==> boxplot/baddata/25k.txt <==
2   392.032992	407.7477113	413.575318	415.771191	435.190764


==> boxplot/baddata/70k.txt <==
3   1235.581855	1317.374223	1343.795814	1374.439176	1459.583739



==> boxplot/observability/10k.txt <==
1   3.41975	4.0916225	4.2430085	4.9516145	6.072973

==> boxplot/observability/25k.txt <==
2   11.652572	13.73644225	28.5791925	49.0509045	67.89438

==> boxplot/observability/70k.txt <==
3   58.481315	70.86504175	98.688585	124.7546745	184.312316

==> boxplot/pmu/10k.txt <==
1	24.833879	28.209352	33.094464	34.379913	41.785752


==> boxplot/pmu/25k.txt <==
2	68.466423	82.687229	87.6001005	104.6507065	137.301887


==> boxplot/pmu/70k.txt <==
3	252.773179	294.6528123	323.040217	341.2116745	382.408092


==> boxplot/powerflow/10k.txt <==
1	1.3295928	1.730822639	1.820211799	2.033314262	2.23564717
5	1.641202935	1.91174529	1.978619465	2.095411599	2.355996352
9	1.440953582	1.795758289	2.013347228	2.176322946	2.38389841
13	1.546784319	1.818758054	1.952889456	2.160605694	2.409561028
17	1.570659481	1.885536663	2.054838112	2.197433768	2.513702055

==> boxplot/powerflow/25k.txt <==
2	1.408752332	1.660852056	1.727172193	1.836212248	2.012336837
6	1.62793465	1.798754657	1.860853553	1.913647354	2.08262549
10	1.679300311	1.86351641	1.931380213	1.989699565	2.168794745
14	1.811776736	1.974127108	2.027465305	2.082792526	2.237804732
18	1.849511929	2.022057879	2.079922936	2.138850953	2.290557348

==> boxplot/powerflow/70k.txt <==
3	1.186836327	1.39962948	1.47329435	1.547897995	1.734404529
7  1.631542604	1.819109985	1.889991093	1.944390534	2.120914709
11	1.857165769	2.096693439	2.184485144	2.258755183	2.470567633
15	2.215886715	2.419530823	2.493238897	2.557176604	2.756079928
19	2.440340566	2.507201056	2.558291565	2.60180861	2.706833719

==> boxplot/quasiac/10kpf.txt <==
1   34.147355	35.52221025	37.9263875	39.06582775	41.278569
4   18.233317	19.184775	19.702673	20.12206225	21.177247


==> boxplot/quasiac/10kse.txt <==
2	94.267673	103.5713125	107.121144	128.5914923	165.844434
5	70.620175	77.16169175	81.1983155	105.5876068	137.598119


==> boxplot/quasiac/70kpf.txt <==
1	506.427467	530.4090295	549.402196	575.125755	636.715847
4	205.505649	218.1666665	230.0975315	243.9784355	260.53098


==> boxplot/quasiac/70kse.txt <==
2	808.123524	901.8176815	934.9619165	966.236674	1057.784733
5	565.198883	650.1933725	686.6239695	723.0738558	828.415805


==> boxplot/quasidc/10kpf.txt <==
1	8.969145	9.734046	10.389842	11.9772935	15.136967
4	1.017569	1.084195	1.1915125	1.3383775	1.673231

==> boxplot/quasidc/10kse.txt <==
2	35.6985	37.49345175	39.362292	41.71918075	48.019544
5	14.480915	15.15521525	15.399529	17.1609575	18.655551

==> boxplot/quasidc/70kpf.txt <==
1	49.125086	76.7298985	85.7475565	108.6662602	122.795096
4	6.474948	7.0662045	7.3970765	8.5757175	10.024203


==> boxplot/quasidc/70kse.txt <==
2	278.360474	307.6311795	320.4515245	350.3089052	385.727037
5	100.087004	105.2868008	114.748028	125.164843	135.683944

==> boxplot/routine/10k.txt <==
1   3.41975	4.0916225	4.2430085	4.9516145	6.072973
5   120.557531	128.1242478	152.0395995	175.4427573	200.527274
9	24.833879	28.209352	33.094464	34.379913	41.785752

==> boxplot/routine/25k.txt <==
2   11.652572	13.73644225	28.5791925	49.0509045	67.89438
6   300.032992	350.7477113	413.575318	450.771191	500.190764
10	68.466423	82.687229	87.6001005	104.6507065	137.301887

==> boxplot/routine/70k.txt <==
3   58.481315	70.86504175	98.688585	124.7546745	184.312316
7   1035.581855	1217.374223	1343.795814	1574.439176	1859.583739
11	252.773179	294.6528123	323.040217	341.2116745	382.408092
